Constellation Design and Detection under Generalized Hardware Impairments

This paper presents a maximum-likelihood detection framework that jointly mitigates hardware (HW) impairments in both amplitude and phase. By modeling transceiver distortions as residual amplitude and phase noise, we introduce the approximate phase-and-amplitude distortion detector (PAD-D), which operates in the polar domain and effectively mitigates both distortion components through distortion-aware weighting. The proposed detector performs reliable detection under generalized HW impairment conditions, achieving substantial performance gains over the conventional Euclidean detector (EUC-D) and the Gaussian-assumption phase noise detector (GAP-D), which is primarily designed to address phase distortions. In addition, we derive a closed-form high-SNR symbol error probability (SEP) approximation, which offers a generic analytical expression applicable to arbitrary constellations. Simulation results demonstrate that the PAD-D achieves up to an order-of-magnitude reduction in the error floor relative to EUC-D and GAP-D for both high-order quadrature amplitude modulation (QAM) and super amplitude phase-shift keying (SAPSK) constellations, establishing a unified and practical framework for detection under realistic transceiver impairments. Building on this framework, we further develop optimized constellations tailored to PAD-D, where the symbol positions are optimized in the complex plane to minimize SEP. The optimality of these constellations is confirmed through extensive simulations, which also verify the accuracy of the proposed analytical SEP approximation, even for the optimized designs.

==> figures/data/IQ_opt_64_SNR_20dB_eucd_sigma_g_1e-2_sigma_phi_1e-3.txt <==
0.3236    0.0386
0.1652    0.2320
-0.0347    0.1687
-0.2782    0.1048
-0.1438   -0.0465
-0.0579   -0.2130
0.0909   -0.3043
0.1239   -0.0662
0.4324    0.2726
-0.0244    0.4270
-0.2576    0.3188
-0.4553    0.0107
-0.3203   -0.2287
-0.0713   -0.4899
0.3238   -0.2684
0.6002   -0.0852
0.6605    0.1284
0.2135    0.5094
-0.2334    0.5588
-0.6127    0.2544
-0.6087   -0.1985
-0.2934   -0.5045
0.1839   -0.5944
0.5792   -0.3757
0.4940    0.5469
0.0112    0.7319
-0.4687    0.4915
-0.7710    0.0397
-0.5428   -0.4619
-0.0999   -0.7647
0.4743   -0.6313
0.9108   -0.0782
0.7908    0.4563
0.3221    0.8632
-0.3154    0.9073
-0.8389    0.4974
-0.9185   -0.3020
-0.4613   -0.8042
0.2907   -0.9497
0.9196   -0.3617
0.7489    0.7822
0.0344    1.1148
-0.6951    0.7900
-1.2151    0.1801
-0.8388   -0.6812
-0.0504   -1.1755
0.8041   -0.6871
1.0666    0.2221
1.2924    0.6278
0.5620    1.2824
-0.5911    1.3512
-1.3192    0.5934
-1.3317   -0.6194
-0.5251   -1.3056
0.6102   -1.2674
1.3559   -0.6599
1.0783    1.2112
-0.0904    1.6321
-1.1868    1.0437
-1.4912   -0.1852
-1.0442   -1.1833
0.1154   -1.6197
1.1303   -1.1442
1.4785   -0.1320

==> figures/data/IQ_opt_64_SNR_20dB_gapd_sigma_g_1e-2_sigma_phi_1e-3.txt <==
0.2812    0.0853
0.0934    0.1627
-0.0823    0.1928
-0.2009    0.0380
-0.3143   -0.1095
-0.0886   -0.1473
0.0830   -0.1221
0.3306   -0.1271
0.2869    0.3441
-0.0178    0.4404
-0.3171    0.2935
-0.4430    0.0611
-0.3265   -0.3291
-0.0115   -0.3748
0.2524   -0.3138
0.5067   -0.0024
0.5291    0.2087
0.2047    0.5653
-0.2671    0.5320
-0.5867    0.2762
-0.5633   -0.2276
-0.2189   -0.5351
0.2151   -0.5870
0.5665   -0.2825
0.5125    0.5465
-0.0339    0.7091
-0.4960    0.5075
-0.7052    0.0036
-0.5099   -0.5207
-0.0532   -0.7288
0.4862   -0.5648
0.7694    0.0027
0.8410    0.3930
0.3422    0.8871
-0.3890    0.8601
-0.8749    0.3705
-0.8677   -0.3249
-0.3909   -0.8427
0.3675   -0.9204
0.9092   -0.3321
0.7927    0.8044
-0.0146    1.0579
-0.7499    0.7806
-1.1127   -0.0193
-0.7890   -0.7478
0.0220   -1.1289
0.7979   -0.7357
1.1407    0.0775
1.2945    0.5636
0.5729    1.3165
-0.5438    1.3426
-1.3298    0.5433
-1.3267   -0.5614
-0.5309   -1.3447
0.5524   -1.3570
1.3595   -0.5561
1.1341    1.0992
0.0088    1.6381
-1.1492    1.1065
-1.6438    0.0049
-1.1251   -1.1537
0.0057   -1.6203
1.1689   -1.1644
1.6467   -0.0336

==> figures/data/IQ_opt_64_SNR_20dB_proposed_sigma_g_1e-2_sigma_phi_1e-3.txt <==
 0.3138    0.0905
0.1110    0.2433
-0.1054    0.1068
-0.3269    0.1177
-0.2719   -0.1194
0.0005   -0.1450
0.1518   -0.3168
0.1286    0.0165
0.3402    0.3506
0.0191    0.4463
-0.1985    0.3113
-0.5255   -0.0042
-0.2703   -0.3702
-0.0220   -0.4276
0.3394   -0.1936
0.5937   -0.0624
0.5743    0.2424
0.2367    0.5654
-0.1792    0.6396
-0.5837    0.2480
-0.5648   -0.2291
-0.2495   -0.6649
0.2468   -0.5649
0.5600   -0.3549
0.5625    0.5544
0.0427    0.8619
-0.4215    0.4866
-0.7994    0.0681
-0.5418   -0.4932
-0.0005   -0.7317
0.5003   -0.7009
0.8621    0.0943
0.8803    0.3903
0.3579    0.9168
-0.5263    0.8721
-0.9119    0.4336
-0.9092   -0.2723
-0.5026   -0.8415
0.2477   -0.9778
0.8954   -0.3409
0.7643    0.9739
-0.2254    1.1538
-0.7708    0.6629
-1.2307    0.1114
-0.8240   -0.7316
-0.1603   -1.1358
0.8937   -0.6879
1.2080   -0.1457
1.3750    0.4992
0.5922    1.3898
-0.6237    1.3356
-1.3947    0.4900
-1.2124   -0.6051
-0.5751   -1.3168
0.6254   -1.2353
1.3097   -0.6034
1.1238    0.8311
0.1272    1.4737
-1.0315    1.1204
-1.4748   -0.2443
-1.2078   -1.0875
0.1587   -1.4895
1.0122   -1.1635
1.4870    0.1593


==> figures/data/IQ_opt_64_SNR_30dB_eucd_sigma_g_1e-2_sigma_phi_1e-3.txt <==
 0.2632    0.0953
0.0820    0.0394
0.1488    0.1890
0.0106    0.2567
-0.1091    0.2351
-0.0532    0.0772
-0.1960    0.1494
-0.2412    0.0327
-0.2232   -0.1069
-0.0596   -0.0666
-0.1751   -0.2297
-0.0504   -0.2576
0.0835   -0.2467
0.0689   -0.0854
0.2172   -0.1902
0.2506   -0.0586
0.5011    0.2225
0.4056    0.3838
0.2327    0.4627
0.0297    0.5108
-0.1622    0.4995
-0.3825    0.3962
-0.4971    0.2491
-0.5015   -0.0148
-0.4905   -0.1930
-0.3949   -0.3263
-0.2179   -0.5643
0.0372   -0.5140
0.2153   -0.4751
0.3726   -0.3720
0.4796   -0.2263
0.5439    0.0234
0.9531    0.2625
0.8649    0.5337
0.5093    0.8401
0.2574    0.9179
-0.1401    0.9087
-0.5103    0.7671
-0.7421    0.4935
-0.8998    0.1777
-0.9248   -0.2215
-0.8499   -0.5167
-0.5977   -0.7042
-0.0708   -0.9119
0.1660   -0.8812
0.4758   -0.7748
0.7646   -0.4997
0.8594   -0.1774
1.5215    0.6683
1.0952    1.1268
0.6236    1.4291
-0.0558    1.7359
-0.7047    1.5689
-1.1582    1.2151
-1.5611    0.6625
-1.6441    0.0652
-1.5349   -0.6832
-1.1875   -1.2548
-0.6332   -1.5844
-0.0122   -1.6967
0.6096   -1.5159
1.1784   -1.1944
1.5342   -0.6414
1.6261   -0.0100

==> figures/data/IQ_opt_64_SNR_30dB_gapd_sigma_g_1e-2_sigma_phi_1e-3.txt <==
-0.0270   -0.0774
0.2643    0.1181
0.1788    0.2126
0.0368    0.0610
0.0673    0.2515
-0.0569    0.2785
-0.1556    0.2159
-0.2467    0.1314
-0.2240   -0.0033
-0.2333   -0.1245
-0.1744   -0.2207
-0.0632   -0.2735
0.0593   -0.2689
0.1724   -0.2241
0.2571   -0.1444
0.2760   -0.0231
0.4925    0.2269
0.3848    0.3820
0.2170    0.4729
0.0089    0.5233
-0.2233    0.4711
-0.3876    0.3929
-0.4867    0.2396
-0.5062    0.0038
-0.4817   -0.1858
-0.4095   -0.3551
-0.2397   -0.4611
0.0099   -0.5270
0.1866   -0.4741
0.3814   -0.3509
0.5203   -0.2026
0.5391    0.0361
0.9147    0.1802
0.7637    0.5032
0.4877    0.7663
0.1844    0.8859
-0.2053    0.8832
-0.5014    0.7844
-0.7736    0.5006
-0.9057    0.0942
-0.8796   -0.1811
-0.7527   -0.4830
-0.4983   -0.7451
-0.2085   -0.8804
0.2280   -0.8839
0.5228   -0.7619
0.7452   -0.5302
0.9172   -0.1743
1.5090    0.6924
1.1902    1.1177
0.6130    1.5548
-0.0296    1.6951
-0.5856    1.6093
-1.1883    1.1736
-1.5874    0.6133
-1.6726   -0.0415
-1.5697   -0.6216
-1.1735   -1.1945
-0.7011   -1.5528
0.0032   -1.6702
0.5910   -1.5265
1.1885   -1.1964
1.5358   -0.6767
1.7020   -0.0355

==> figures/data/IQ_opt_64_SNR_30dB_proposed_sigma_g_1e-2_sigma_phi_1e-3.txt <==
0.3096    0.0602
0.1584    0.1381
0.2567    0.3611
0.0751    0.2811
-0.0669    0.3177
-0.2177    0.3242
-0.2097    0.1392
-0.3910    0.0720
-0.2782   -0.0618
-0.3221   -0.2317
-0.0820   -0.1246
-0.0870   -0.3363
0.0529   -0.2770
0.2152   -0.3270
0.1838   -0.1308
0.3891   -0.0978
0.5961    0.2549
0.5014    0.4353
0.2291    0.6333
0.0119    0.6743
-0.2268    0.6120
-0.4755    0.4534
-0.5857    0.2418
-0.6867   -0.0208
-0.6145   -0.2718
-0.4796   -0.5048
-0.2731   -0.5440
-0.0038   -0.6498
0.2354   -0.6201
0.4862   -0.4411
0.6209   -0.2596
0.6333    0.0103
1.0557    0.1942
0.8854    0.5937
0.5962    0.9339
0.2295    1.1158
-0.1945    1.0425
-0.5773    0.8694
-0.8765    0.5871
-1.0262    0.1710
-1.0481   -0.2233
-0.8768   -0.6070
-0.6102   -0.9160
-0.2208   -1.0489
0.2228   -1.0915
0.5440   -0.8631
0.9034   -0.5840
1.0591   -0.2342
1.3889    0.6039
1.0704    1.0428
0.5578    1.3663
-0.0056    1.4933
-0.5497    1.4397
-1.0892    1.0834
-1.4532    0.5618
-1.5059   -0.0199
-1.3652   -0.5814
-1.0767   -1.0516
-0.6194   -1.3605
-0.0114   -1.5086
0.5988   -1.4389
1.0772   -1.0637
1.4063   -0.6049
1.5567   -0.0108



==> figures/simulation_results/SEP_approx_qam_128_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	5.94067064120658
20	0.402327561249751
30	0.00205075980304331
40	0.000162793078121465
50	0.000111035223450844
60	0.000106419423032698
70	0.000105962415791363
80	0.000105916759747442

==> figures/simulation_results/SEP_approx_qam_128_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	5.91344665266772
20	0.372479537038611
30	0.00276491103262330
40	0.000350156021062131
50	0.000254863537826481
60	0.000246389251483168
70	0.000245552091257377
80	0.000245468477723959

==> figures/simulation_results/SEP_approx_qam_256_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	12.5862360122855
20	1.22494855906451
30	0.0304543954073943
40	0.00370892376315920
50	0.00275315691265477
60	0.00267660238705383
70	0.00266803795241911
80	0.00266718240928186

==> figures/simulation_results/SEP_approx_qam_256_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	12.5240358872126
20	1.15329984103559
30	0.0327868980519792
40	0.00515298493705025
50	0.00388579849548444
60	0.00377004643594788
70	0.00375857371721382
80	0.00375742746249631

==> figures/simulation_results/SEP_approx_sapsk_1024_opt_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	77.8908220461074
20	18.1187830461674
30	2.15741656234021
40	0.163025813900206
50	0.0274882508804168
60	0.00999887807953896
70	0.00976525199905401
80	0.00975935871304451

==> figures/simulation_results/SEP_approx_sapsk_1024_opt_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	77.4970365273669
20	16.2069723644753
30	1.74126066516013
40	0.0903417939194102
50	0.0228584760572370
60	0.0128157687284515
70	0.0122745252576108
80	0.0122429379223709

==> figures/simulation_results/SEP_approx_sapsk_256_opt_sigma_g_1e-3_sigma_phi_1e-4.txt <==
20	4.26120125653095
30	0.442766010743300
40	0.0175236456233486
45	0.00122407409504975
50	3.95153434117479e-06
60	2.00000000000000e-07
70	2.00000000000000e-07
80	2.00000000000000e-07

==> figures/simulation_results/SEP_approx_sapsk_256_opt_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	18.9634951390134
20	3.77375453928899
30	0.133148686652334
40	0.00923077869725144
50	1.13654844531201e-05
60	1.22016547078658e-06
70	1.20492705528061e-06
80	1.20345425322441e-06

==> figures/simulation_results/SEP_approx_sapsk_512_opt_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	38.7104167466817
20	8.85595294429932
30	0.968108357677093
40	0.0535143557342858
50	0.00445211593410341
60	0.000394684882907069
70	0.000386709095186467
80	0.000386315252577908

==> figures/simulation_results/SEP_approx_sapsk_512_opt_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	38.4883458275709
20	7.90116033448450
30	0.772160181878538
40	0.0219512294620693
50	0.00114515345992664
60	0.000294677812556607
70	0.000292328389886983
80	0.000292099574924726

==> figures/simulation_results/optimized/SEP_approx_SN_opt_256_sigma_g_1e-3_sigma_phi_1e-4.txt <==
20	4.25891719637714
30	0.0683027866950135
40	0.00087685559252339
50	4.96003600790391e-06
60	3.16291772082862e-07

==> figures/simulation_results/optimized/SEP_approx_SN_opt_256_sigma_g_1e-4_sigma_phi_1e-3.txt <==
20	3.77357801002006
30	0.0191717874156690
40	0.000467854791653463
50	1.13047847904571e-05
60	1.36187854626938e-06

==> figures/simulation_results/optimized/opt_256_eucd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
20	0.416178000000000
30	0.0229308000000000
40	0.00384820000000000
50	0.000157200000000000
60	2.00000000000000e-06

==> figures/simulation_results/optimized/opt_256_eucd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
20	0.411127800000000
30	0.0173548000000000
40	0.000452600000000000
50	0.000112600000000000
60	9.90000000000000e-05

==> figures/simulation_results/optimized/opt_256_gapd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
20	0.418835600000000
30	0.0244960000000000
40	0.00549480000000000
50	0.000157600000000000
60	2.00000000000000e-06

==> figures/simulation_results/optimized/opt_256_gapd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
20	0.413312200000000
30	0.0149264000000000
40	0.000471400000000000
50	9.54000000000000e-05
60	8.94000000000000e-05

==> figures/simulation_results/optimized/opt_256_proposed_sigma_g_1e-3_sigma_phi_1e-4.txt <==
20	0.418845000000000
30	0.0210764000000000
40	0.00043100000000000
50	4.60000000000000e-06
60	2.70000000000000e-07

==> figures/simulation_results/optimized/opt_256_proposed_sigma_g_1e-4_sigma_phi_1e-3.txt <==
20	0.413341400000000
30	0.0153512000000000
40	0.000425600000000000
50	1.26000000000000e-05
60	1.60000000000000e-06

==> figures/simulation_results/qam_128_eucd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.812237000000000
20	0.230405000000000
30	0.00318350000000000
40	0.000846000000000000
50	0.000733500000000000
60	0.000702000000000000
70	0.000703000000000000
80	0.000674500000000000

==> figures/simulation_results/qam_128_eucd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.813051000000000
20	0.234924000000000
30	0.00450950000000000
40	0.00128100000000000
50	0.00109100000000000
60	0.00110600000000000
70	0.00108650000000000
80	0.00109750000000000

==> figures/simulation_results/qam_128_gapd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.817338500000000
20	0.231364500000000
30	0.00412400000000000
40	0.00626650000000000
50	0.0828860000000000
60	0.200465500000000
70	0.244866000000000
80	0.249630000000000

==> figures/simulation_results/qam_128_gapd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.818031500000000
20	0.234997500000000
30	0.00283350000000000
40	0.00136200000000000
50	0.00801300000000000
60	0.0151700000000000
70	0.0168155000000000
80	0.0168915000000000

==> figures/simulation_results/qam_128_proposed_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.817292000000000
20	0.230446000000000
30	0.00156600000000000
40	0.000121500000000000
50	7.90000000000000e-05
60	7.75000000000000e-05
70	7.75000000000000e-05
80	7.75000000000000e-05

==> figures/simulation_results/qam_128_proposed_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.818026500000000
20	0.235052000000000
30	0.00273650000000000
40	0.000353500000000000
50	0.000251500000000000
60	0.000248000000000000
70	0.000248000000000000
80	0.000248000000000000

==> figures/simulation_results/qam_256_eucd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.901905000000000
20	0.482843000000000
30	0.0362105000000000
40	0.0117765000000000
50	0.0103235000000000
60	0.0101335000000000
70	0.0101760000000000
80	0.00999950000000000

==> figures/simulation_results/qam_256_eucd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.902428500000000
20	0.487445000000000
30	0.0426295000000000
40	0.0158585000000000
50	0.0141780000000000
60	0.0140545000000000
70	0.0139640000000000
80	0.0138815000000000

==> figures/simulation_results/qam_256_gapd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
0   0.95
10	0.904734000000000
20	0.484606000000000
30	0.0434235000000000
40	0.0454990000000000
50	0.166412500000000
60	0.350502000000000
70	0.437436000000000
80	0.451160500000000

==> figures/simulation_results/qam_256_gapd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.904950500000000
20	0.488049000000000
30	0.0310720000000000
40	0.0113790000000000
50	0.0535580000000000
60	0.100051000000000
70	0.115175000000000
80	0.117060500000000

==> figures/simulation_results/qam_256_proposed_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.904662500000000
20	0.483628500000000
30	0.0255580000000000
40	0.00351900000000000
50	0.00263800000000000
60	0.00258850000000000
70	0.00253900000000000
80	0.00250900000000000

==> figures/simulation_results/qam_256_proposed_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.904954500000000
20	0.488037000000000
30	0.0305245000000000
40	0.00512550000000000
50	0.00384650000000000
60	0.00376150000000000
70	0.00374750000000000
80	0.00370700000000000

==> figures/simulation_results/qam_32_eucd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
0	0.856360500000000
5	0.722948000000000
10	0.455687500000000
15	0.125322000000000
20	0.00416050000000000
25	1.00000000000000e-05
30	0
35	0
40	0

==> figures/simulation_results/qam_32_gapd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
0	0.864054500000000
5	0.734704500000000
10	0.463251500000000
15	0.126250000000000
20	0.00424550000000000
25	1.45000000000000e-05
30	0
35	0
40	0

==> figures/simulation_results/sapsk_1024_opt_proposed_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.964240000000000
20	0.767070000000000
30	0.310200000000000
40	0.0831500000000000
50	0.0253600000000000
60	0.00854000000000000
70	0.00857000000000000
80	0.00881000000000000

==> figures/simulation_results/sapsk_1024_opt_proposed_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.964050000000000
20	0.770520000000000
30	0.282980000000000
40	0.0555100000000000
50	0.0217100000000000
60	0.0117200000000000
70	0.0117300000000000
80	0.0115800000000000

==> figures/simulation_results/sapsk_256_opt_eucd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.904734000000000
20	0.416142200000000
30	0.0646360000000000
40	0.0135738000000000
50	0.000156800000000000
60	2.50000000000000e-06
70	1.50000000000000e-06
80	8.00000000000000e-07

==> figures/simulation_results/sapsk_256_opt_eucd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.869049400000000
20	0.410976600000000
30	0.0573495000000000
40	0.00944480000000000
50	0.000220200000000000
60	0.000209500000000000
70	0.000206900000000000
80	0.000202800000000000

==> figures/simulation_results/sapsk_256_opt_gapd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.904734000000000
20	0.418638800000000
30	0.0648092000000000
40	0.0141750000000000
50	0.000156900000000000
60	2.70000000000000e-06
70	1.60000000000000e-06
80	1.10000000000000e-06

==> figures/simulation_results/sapsk_256_opt_gapd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.871743600000000
20	0.413216500000000
30	0.0563640000000000
40	0.00926610000000000
50	9.92000000000000e-05
60	9.16000000000000e-05
70	9.60000000000000e-05
80	8.79000000000000e-05

==> figures/simulation_results/sapsk_256_opt_proposed_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.904734000000000
20	0.418640600000000
30	0.0640768000000000
40	0.0131536000000000
45	0.00129300000000000
50	3.20000000000000e-06
60	2.00000000000000e-07
70	1.00000000000000e-07
80	1.00000000000000e-07

==> figures/simulation_results/sapsk_256_opt_proposed_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.871738300000000
20	0.413226600000000
30	0.0562790000000000
40	0.00918900000000000
50	1.12000000000000e-05
60	1.20000000000000e-06
70	1.20000000000000e-06
80	1.20000000000000e-06

==> figures/simulation_results/sapsk_512_opt_eucd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.928900000000000
20	0.606190000000000
30	0.144200000000000
40	0.0371300000000000
50	0.00729000000000000
60	0.00298000000000000
70	0.00294000000000000
80	0.00305000000000000

==> figures/simulation_results/sapsk_512_opt_eucd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.929110000000000
20	0.611110000000000
30	0.120740000000000
40	0.0171500000000000
50	0.00179000000000000
60	0.000950000000000000
70	0.000950000000000000
80	0.000960000000000000

==> figures/simulation_results/sapsk_512_opt_gapd_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.931190000000000
20	0.607340000000000
30	0.151450000000000
40	0.0666900000000000
50	0.00898000000000000
60	0.00451000000000000
70	0.00466000000000000
80	0.00461000000000000

==> figures/simulation_results/sapsk_512_opt_gapd_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.931070000000000
20	0.611160000000000
30	0.120820000000000
40	0.0211400000000000
50	0.00617000000000000
60	0.00193000000000000
70	0.00208000000000000
80	0.00193000000000000

==> figures/simulation_results/sapsk_512_opt_proposed_sigma_g_1e-3_sigma_phi_1e-4.txt <==
10	0.931070000000000
20	0.607690000000000
30	0.136440000000000
40	0.0344200000000000
50	0.00445000000000000
60	0.000300000000000000
70	0.000300000000000000
80	0.000300000000000000

==> figures/simulation_results/sapsk_512_opt_proposed_sigma_g_1e-4_sigma_phi_1e-3.txt <==
10	0.931080000000000
20	0.611420000000000
30	0.120570000000000
40	0.0162500000000000
50	0.00120000000000000
60	0.000310000000000000
70	0.000310000000000000
80	0.000310000000000000
